Cross-Register Projection for Headline Part of Speech Tagging

Part of speech (POS) tagging is a familiar NLP task. State of the art taggers routinely achieve token-level accuracies of over 97% on news body text, evidence that the problem is well understood. However, the register of English news headlines, "headlinese", is very different from the register of long-form text, causing POS tagging models to underperform on headlines. In this work, we automatically annotate news headlines with POS tags by projecting predicted tags from corresponding sentences in news bodies. We train a multi-domain POS tagger on both long-form and headline text and show that joint training on both registers improves over training on just one or naively concatenating training sets. We evaluate on a newly-annotated corpus of over 5,248 English news headlines from the Google sentence compression corpus, and show that our model yields a 23% relative error reduction per token and 19% per headline. In addition, we demonstrate that better headline POS tags can improve the performance of a syntax-based open information extraction system. We make POSH, the POS-tagged Headline corpus, available to encourage research in improved NLP models for news headlines.

==> bk.txt <==
General Response to Reviewers:

We thank the reviewers for their helpful feedback.

In addition, we would like to emphasize that although we focus on POS tagging in this work, we have found no prior work on building and evaluating a classical NLP pipeline for news headlines.  Thus, we see the this work's contribution primarily as a first step to learning and _evaluating_ strong headline models for a classical NLP pipeline, not only POS tagging.  It is important to note that label projection can also be applied to projecting labels for other sequence tagging tasks such as chunking or NER
and there is potential extension of this methodology to structured prediction tasks like dependency parsing. Of course, evaluating these models would require additional layers of gold annotations.

Response to Review #1:

"detailed dataset statistics are not offered": The examples in our evaluation set were sampled from the Google sentence compression corpus (GSC).  As the GSC is publicly available, and its statistics are documented in prior work, we did not include basic descriptive statistics and refer the reviewers to the paper introducing the GSC corpus.  We do report the frequency of gold POS tags in our evaluation set relative to the EWT in Figure 1, as well as total number of examples.  Headlines in our evaluation set were on average 7.1 tokens long with a standard deviation of 2.4 words. A sample of the GSCh evaluation set is also included in our submission as supplementary material.

"surprising performance with BERT word representations of projection is not well explained": The BERT predicted tags projected from the lead sentence perform well because the BERT POS tagger is a strong model on long-form text, and the presence of words such as auxiliaries or prepositions, which are omitted in headlinese, allows the model to avoid many of the mistakes described in the error analysis in section 5.2. However, as we mention in section 5, projecting tags from the lead sentence isn't a realistic assumption at inference time as most news articles have headline that are subsequences of the lead sentence (e.g., only 22% of articles in the GSC).  Although not as performant as BERT, the non-contextual model results are still interesting as these RNNs have far fewer parameters than a transformer, are less expensive at inference inference, and ultimately perform with 1% token accuracy of the best BERT model.  We will be sure to explain this more fully in the camera-ready.

Response to Review #2:

"The new dataset and the proposed approach both have a biased distribution": Thank you for pointing this out -- this is a very important concern.  After submission, we subsequently collected POS tag annotations for 500 additional headlines: 271 sampled uniformly at random from the GSC and 229 from The New York Times Annotated Corpus (NYT).  No subsequence constraint was imposed here.  We found that on this evaluation set, the multi-domain EWT+GSCproj+Aux BERT tagger achieved 93.6% accuracy (93.8% GSC, 93.4% NYT) vs. 91.9% accuracy from the EWT-trained BERT tagger (92.1% GSC, 91.6% NYT).  This suggests that training on projected tags also improves headline POS tagging for headlines that are not strictly subsequences of the lead. We plan on releasing gold POS tag annotations for these 500 headlines as an addendum to the GSCh evaluation set, and will report this evaluation in our main paper.  The GSCh evaluation set was restricted by the subsequence constraints so as to allow for the experiments in section 5.1 on training on gold vs. silver tags.

"Line 200--203 is a bit confusing": Good point.  We will clarify that for non-contextual taggers, the word-level RNN encoder is single layer, whereas the main RNN is two-layer.

Response to Review #3:

"The contribution is very limited (POS tagging on news headlines)": To the best of our knowledge, there has been no work in training and evaluating classical NLP models for news headlines.  Prior NLP work on headlines has focused on headline generation or summarization.  Thus, we see this work as a first step towards learning and evaluating strong NLP models on this unique register.  In addition, although we focus on the POS tagging task, our downstream evaluation shows that only correcting POS tags in headlines can result in far fewer erroneous OpenIE tuples (over 27% absolute improvement in precision where extractions differ between models) by a state of the art
Open IE system. Further, we note that the technique is amenable to other domains which have parallel or comparable corpora available for projection, e.g. simple Wikipedia and original wikipedia counterparts, non-native Engish and corrected English textual pairings, among others. 

"The applicability of the idea of projection is limited": Our projection technique is inspired by prior work in cross-lingual syntactic and morphological annotations, which we describe in section 3.2.  In this sense, projection is a general-purpose tool that has been frequently used, albeit for cross-lingual annotation.  Our contribution is that we apply this idea to generating silver labels in a different register within the same language, exploiting the structure of news articles to do so.  Although in our setting, the alignment amounts to identifying non-contiguous subsequences, extending this technique to non-English languages, with richer morphology and freer word order, is an interesting problem. In addition, projection is clearly not limited to POS tagging, as it can be applied to sequence tagging tasks such as NER or chunking/shallow parsing.  Projection syntactic annotations such as dependency parses is less straightforward, as parses must be repaired after word omission, but would be a clear extension of this work.

------------------------------------------------------------------------

== Review #1 ==

- What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?

The paper focuses on POS tagging of headline sentences. First, it constructs a benchmark dataset to facilitate research purpose, offering detailed differences. Second, it presents a method to create a silver corpus for headline POS tagging. Third, the work discusses several auxiliary corpora which would be useful for headline POS tagging. The paper exploits a WordRepresentation-BiGRU-CRF model with multi-domain supports to train the final headline POS taggers. Results show that the various corpora can achieve strong performance, and their combination can also helpful with non-contextualized word embeddings. Finally, the work explores a downstream task to evaluate their proposed taggers extrinsically.

Strengths: A first work on headline POS tagging, with a manually-labeled dataset, adapted training datasets, strong baseline taggers and extrinsic evaluation.

Weaknesses: The detailed dataset statistics are not offered. The surprising performance with BERT word representations of projection is not well explained, making the other models unnecessary.

- Reasons to accept

See the strengths of the overall summary.

- Reasons to reject

I think the paper has no fatal concern.

- Questions for the Author(s)

See the weaknesses in the overall summary.

- Overall Recommendation:	4

== Review #2 ==

- What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?

This paper addresses the problem of news headline part of speech tagging. The main contributions and strengths of the paper includes:
Build a human-annotated corpus with more than 5,248 examples. This corpus will be quite useful for evaluating POS tagging performance on news headlines in the future.

Demonstrates the effectiveness of a tag projection approach to get silver-annotated data and improve tagging performance. The paper also conducted comprehensive experiments and provided detailed analysis. For example it showed that 30k silver-annotated examples can achieve similar performance as 3k human-annotated examples.

Provides extrinsic evaluation. The paper shows that more accurate POS tagging for headlines translates to better Open IE performance.
This paper provides interesting error analysis, e.g. various error examples in OpenIE

Weaknesses:

Both human-annotated data and silver-annotated data come from a specific sampling distribution, i.e. each headline must be a (possibly non-continguous) subsequence of the lead sentence. It would be nice if the evaluation set could be extended to other types of headlines and see how the tag projection approach works on different distributions.

Table 1 shows that a BERT model trained on EWT with post-processing (tag projection) already achieved best performance. This weakens the contributions of the proposed approaches, including domain transfer and the creation of silver annotated data.

- Reasons to accept

A new human-annotated corpus for headline POS tagging

Showed that a tag projection approach could improve headline tagging accuracy as well as downstream task performance, e.g. Open IE.

- Reasons to reject

The new dataset and the proposed approach both have a biased distribution on the types of headlines, which may limit their application to other scenarios.

- Typos, Grammar, Style, and Presentation Improvements

Line 200--203 is a bit confusing. It first says "... embedding generated by a single layer BiGRU", immediately followed by "non-contextual tagger uses two layer while contextual tagger uses one layer BiGRU". It's worth noting that they are different GRUs. The first one is for character embeddings while the second one is for word representations.

- Overall Recommendation:	4

== Review #3 ==

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
This paper descirbes a method for obtaining a high accuracy POS tagger for news headlines. The main idea is to obtain silver training data by projecting POS tags of main text to those of headlines. Experiments on the Google sentence compression corpus show improvements in POS tagging accuracy. Experiments on open information extraction also reveals that improved POS tagging contributes to higher accuracy.

STRENGTHS

The idea of projecting POS tags is simple but shown effective.

The dataset of POS-tagged news headlines is provided.

Analysis on POS taggind and open information extraction is provided.

WEAKNESSES

The contribution is very limited (POS tagging on news headlines).

The applicability of the idea of projection is limited.

- Reasons to accept

This paper describes a simple but effective idea to obtain POS-tagged news headlines. The experiments show this method contributes to significant increase in POS tagging accuracy on news headlines.

- Reasons to reject

The focus of this paper is very limited, and this kind of work is more appropriate for short papers. The idea of projection is good, but its applicability to other tasks and domains is not clear.

- Overall Recommendation:	2

